Fault Detection under Uncertainty: Evaluation of Observer Designs on a Wind-Farm Benchmark

This paper presents a robust, model-based anomaly detection framework for an offshore wind farm, implemented on a standardized Simulink benchmark for reproducible evaluation. Two observer-based residual generators are compared: an orthogonal-projection filter based on the stable kernel representation of the system, and an Hi-Hinf trade-off filter (sensitivity to faults vs. robustness to disturbances), typically referred to as the unified solution. Parametric uncertainty in the aerodynamic model is propagated through the Riccati solution, gains, and post-filters up to second order. The first-order covariance approximation is used for statistical change detection, while second-order residual bounds are used to assess the effect of nonlinear uncertainty propagation. The two filter designs induce distinct residual behaviours and uncertainty bands; this relationship is analysed. In the detection stage, the residual distribution under parametric uncertainty is explicitly analysed. A first-order approximation leads to a Gaussian characterization and a generalized likelihood ratio test, while second-order terms lead to a generalised Chi2 distribution and motivate alternative, distribution-free thresholding strategies. Overall, the framework provides a benchmarked assessment of observer-based fault detection performance under explicitly quantified model uncertainty.

==> REVISION_NOTES.txt <==
Reviewer revisions (a-l)
a: Defined IEC turbulence scale and generator-side speed.
b: Explicit fault scope in introduction.
c: Added dataset overview and complete documented 13 m/s episode schedule. Other nine datasets' individual settings and TI are unavailable; complete from scenario files before publication.
d: Cited Walgern et al. (2023) and Astolfi et al. (2024); corrected their bibliography metadata and narrowed claims.
e: Distinguished reference freezing from physical actuator locking based on the manuscript's reference-injection model. Verify against benchmark code.
f: Generic scalar q rather than x.
g: Defined innovation and both residual maps at start of Section IV.
h: Explained epistemic parameter uncertainty and temporal dependence.
i: Explained chain-rule contributions in (39)-(40).
j: Defined true null and false rejection.
k: Moved regularization discussion immediately after covariance equation (46).
l: Restricted empirical conclusions to reported 13 m/s case; comparative results require other dataset outputs.
Additional: removed inactive comment blocks to resolve pre-existing LaTeX error; clarified generalized chi-square applicability, heuristic calibration and directional covariance approximation. No experimental values changed or new results generated. Original archive's main PDF was an IEEE sample, replaced with compiled manuscript.

V5 TABLE REVISION (based on Paper_TCST_revised_v6.zip)
- Removed the two Section III dataset/fault tables; retained scenario description and cross-reference to Table IV.
- Transferred the brief's nine injected-fault rows and SKR responses into Table IV, adding the original preprint's unified-solution outcomes and delays. Replaced the nine repetitive prose descriptions with the table and a concise interpretation. Individual GLR peak magnitudes/times from the old prose are not repeated; the plots remain. The prior text's torque-offset peak labelled J=5500 should be checked against the J=2g convention if those magnitudes are reintroduced.
- Copied the brief's SKR metrics table verbatim. Preserved the original unified-solution FAR, MDR, delay range and per-iteration filtering time in a separate matching table; FAR attribution follows the unified-solution discussion in v4, not an independently verified SKR result.
- All six tables now follow the brief's horizontal-rule-only style, footnotesize, 5 pt tabcolsep and 1.16 arraystretch. The combined thresholds and fault outcomes use two-column floats.
- No new experimental results for the other nine datasets or turbulence-intensity settings are present in the supplied brief. Existing limitation retained.
- Compiled twice with pdflatex using the existing bibliography; no undefined references or overfull boxes reported on the final pass. Tables visually checked on pages 10--11. Existing hyperref PDF-string warnings remain.

V6: Table III converted to a single-column float with grouped filter headers and 3 pt column padding; numerical entries unchanged. Table IV remains double-column.

V7: Consolidated Tables V and VI into one scenario-level metrics table, consistent with the original manuscript. Both filters were originally reported to have the same average iteration time; no separate FAR or delay range is asserted.

V8: Table IV reports only the unified solution; removed inferred SKR outcomes. Clarified detection metric attribution while retaining shared computation times and standardized unified solution terminology.

V9: Clarified primary objective in Introduction, expanded Section VI discussion of missed detections, possible mechanisms and deployment limitations, and qualified Conclusion. No experimental values changed; causal contributions remain unquantified.

V10: Shortened the V9 additions in the Introduction, Section VI and Conclusion. Preserved the research objective, observed results, possible causes of missed detections and deployment limitations. No numerical or methodological changes.

V11: Expanded the covariance-augmentation explanation in Section V. Formalized the documented approximate 0.5 healthy-variance actuator rule, distinguished the proposed reproducible sample-variance procedure from verified implementation details, and identified the unavailable rotor-speed entry/calibration details. Added analytical GLR sensitivity to a nonnegative covariance scale (fixed residuals, positive-definite covariance), not new experimental results. Section VI now treats augmentation as a possible explanation for similar GLR functions rather than a proven cause; thresholds must be recalibrated when augmentation changes. No numerical performance results altered. Compiled successfully using existing bibliography, with no undefined references or overfull boxes on the final pass.

V12: Removed the V11 analytical GLR sensitivity derivation and restored the V10 observer comparison paragraph verbatim at the author's request. Retained the Section V covariance selection and justification. No new empirical sensitivity results.

V13: Revised the existing Section VI comparison to connect the previously discussed uncertainty-propagation differences to the GLR results. No new results or theoretical analysis.

Version 14: Clarified in the Abstract, Introduction, Implementation and Conclusion that the GLR uses the first-order directional covariance approximation with noise and non-parametric augmentation, while second-order bounds are used for uncertainty assessment only. No changes to equations or results.

V15: Clarified covariance invertibility and conditioning in Section V. Linear solves are recommended, not claimed as implemented. No numerical conditioning tests or changes to the algorithm.

